Creation and analysis of biochemical constraint-based models: the COBRA Toolbox v3.0

COnstraint-Based Reconstruction and Analysis (COBRA) provides a molecular mechanistic framework for integrative analysis of experimental data and quantitative prediction of physicochemically and biochemically feasible phenotypic states. The COBRA Toolbox is a comprehensive software suite of interoperable COBRA methods. It has found widespread applications in biology, biomedicine, and biotechnology because its functions can be flexibly combined to implement tailored COBRA protocols for any biochemical network. Version 3.0 includes new methods for quality controlled reconstruction, modelling, topological analysis, strain and experimental design, network visualisation as well as network integration of chemoinformatic, metabolomic, transcriptomic, proteomic, and thermochemical data. New multi-lingual code integration also enables an expansion in COBRA application scope via high-precision, high-performance, and nonlinear numerical optimisation solvers for multi-scale, multi-cellular and reaction kinetic modelling, respectively. This protocol can be adapted for the generation and analysis of a constraint-based model in a wide variety of molecular systems biology scenarios. This protocol is an update to the COBRA Toolbox 1.0 and 2.0. The COBRA Toolbox 3.0 provides an unparalleled depth of constraint-based reconstruction and analysis methods.

==> incl/readme.txt <==
I left the .sty file here for now as not everyone might have it on their system,
especially not external contributors. We can move it as well to the general texmf/ folder.

The mcode.sty file must also be submitted to the editor for final formatting.

Source: https://nl.mathworks.com/matlabcentral/fileexchange/8015-m-code-latex-package

Laurent

Note:

If there is a T1 encoding error, include:

\usepackage{textcomp}

